InterRSGaussian: Interactive Multi-view Instance Segmentation for 3D Remote Sensing Scenes

Remote sensing image segmentation plays a critical role in various applications. Interactive instance segmentation, a specialized task within image segmentation, aims to generate precise segmentation results for target objects based on user input prompts. However, previous studies on interactive instance segmentation primarily focus on single-view images, limiting their ability to comprehensively understand complex 3D remote sensing scenes. In this study, we extend interactive instance segmentation from a single-view to a multi-view framework, which can also be easily converted to a 3D segmentation format, thus achieving more accurate and comprehensive 3D remote sensing scene perception across multiple views. First, we construct a multi-view interactive instance segmentation dataset for remote sensing, comprising five distinct scenes, each captured from about one hundred different views. Second, we propose InterRSGaussian, a novel instance segmentation method based on 3D Gaussians. InterRSGaussian enables users to provide point clicks on target objects from any arbitrary view and generates view-consistent instance segmentation results across all input views without requiring manual annotations. The resulting multi-view segmentation can further be projected onto 3D point clouds for 3D segmentation. To improve training efficiency and segmentation performance, we introduce a prior distillation network for initialization. Overall, this study extends traditional 2D remote sensing scene perception into a 3D multi-view framework, enabling a more comprehensive understanding of target objects in complex environments with user interactivity.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

